Approximate quantum non-demolition measurements

With the advent of gravitational wave detectors employing squeezed light, quantum waveform estimation---estimating a time-dependent signal by means of a quantum-mechanical probe---is of increasing importance. As is well known, backaction of quantum measurement limits the precision with which the waveform can be estimated, though these limits can in principle be overcome by "quantum nondemolition" (QND) measurement setups found in the literature. Strictly speaking, however, their implementation would require infinite energy, as their mathematical description involves Hamiltonians unbounded from below. This raises the question of how well one may approximate nondemolition setups with finite energy or finite-dimensional realizations. Here we consider a finite-dimensional waveform estimation setup based on the "quasi-ideal clock" and show that the estimation errors due to approximating the QND condition decrease slowly, as a power law, with increasing dimension. As a result, we find that good QND approximations require large energy or dimensionality. We argue that this result can be expected to also hold for setups based on truncated oscillators or spin systems.

==> plot1.dat <==
202.99999999999997	0.004211883902123347	0.02522839929909737
261.00000000000006	0.0031291517093442476	0.019701386175620453
318.99999999999994	0.0024694843026492603	0.013546319969862998
377.00000000000006	0.002028424177820343	0.011694317652174994
435.00000000000006	0.0017142246902810414	0.00899922578385437
492.9999999999999	0.0014798434062667236	0.008141998396443917
551.0000000000002	0.0012987719982224815	0.006450244283156217
609.0000000000001	0.0011549805327937261	0.0057064094116868755
666.9999999999998	0.0010382284687341368	0.00477146127484862
725.	0.0009416796812907746	0.004189659104706812
782.9999999999998	0.0008606032204325762	0.0035889938077761103
841.0000000000002	0.0007916250058074281	0.0035135685088331105
898.9999999999998	0.0007322764803032736	0.00296049379324992
957.0000000000001	0.0006807115757151426	0.002641313301132375
1015.	0.0006355232207906346	0.0022848337666706584
1073.	0.000595620908570682	0.0022580679643459103
1131.0000000000005	0.00056014692302786	0.0020011527611867312
1188.9999999999998	0.0005284177318233274	0.0019132348415744627
1247.	0.0004998821686365007	0.001740758772206586
1305.0000000000005	0.00047409106426354864	0.0016300877745714097
1363.0000000000005	0.0004506748391228664	0.0014333331094813489
1421.	0.00042932673080697803	0.0013517042512865005
1479.	0.00040979007450414617	0.0012923491451114486
1537.0000000000005	0.0003918485411955608	0.0011962358515262836
1594.9999999999998	0.0003753185634313148	0.0010822641053769286
1652.9999999999995	0.00036004339899531345	0.0010206957585107148
1710.9999999999998	0.00034588843482175047	0.000993559316552761
1768.9999999999995	0.0003327374399149094	0.0009472063215627544
1826.999999999999	0.00032048955148566966	0.0008203743434066493
1885.0000000000005	0.00030905683270476803	0.0008192663581828571
1943.0000000000005	0.0002983622798451433	0.0007643637935594859
2001.	0.00028833818550388896	0.0006865271721591126
2058.9999999999995	0.00027892478604885074	0.0006683830233079615
2117.000000000001	0.00027006913750449185	0.0006565024911804327
2175.0000000000005	0.00026172417623571153	0.0006018148080315644
2233.	0.00025384793004157286	0.0006029280322009665
2290.999999999999	0.0002464028523769813	0.0005449549639363614
2349.	0.00023935525792173604	0.0005402544572943315
2407.	0.0002326748420006242	0.0005116674472882556
2464.9999999999995	0.00022633426971585538	0.0004675773002208448
2522.999999999999	0.00022030882331280926	0.00045741607065086237
2581.000000000001	0.00021457609840125355	0.00042438895471241805
2639.000000000001	0.00020911574133875008	0.000437348115687186
2697.	0.0002039092214336512	0.0004206525376336812
2754.999999999999	0.00019893963271500046	0.0004001597221215956
2812.999999999999	0.00019419152090338612	0.00037537779800056453
2871.0000000000014	0.0001896507319297802	0.0003663632954070683
2928.9999999999995	0.00018530427895191445	0.00034972554485834795
2987.000000000002	0.00018114022528770152	0.00035117718696331407
3044.999999999998	0.00017714758109910176	0.00031796433894049043
3102.9999999999977	0.00017331621198002342	0.00030351347843571297
3161.000000000001	0.00016963675788650426	0.00029805446082575827
3218.999999999998	0.00016610056107280182	0.00029732156105022323
3277.0000000000027	0.00016269960189063673	0.00028477248118308196
3334.999999999999	0.0001594264414718217	0.00026418406442985077
3393.0000000000027	0.00015627417045349648	0.00027877063308801015
3450.9999999999995	0.00015323636301378668	0.00025776655167752944
3509.0000000000027	0.00015030703559282255	0.00025757745782839503
3566.9999999999973	0.00014748060975278151	0.00024753318919479305
3625.	0.00014475187869933395	0.0002487054203130779
3683.000000000002	0.00014211597705526835	0.0002238882458683865
3740.999999999998	0.0001395683535228009	0.00021951096465178108
3799.000000000001	0.00013710474611849932	0.0002192427447456069
3857.000000000002	0.00013472115970492021	0.00022042250241483002
3914.9999999999995	0.0001324138455736091	0.0002058861774539845
3972.9999999999995	0.00013017928286662703	0.00020667644795202558
4031.0000000000014	0.00012801416164520674	0.00020010055761654486
4089.0000000000027	0.0001259153674386671	0.00018601658906580723
4147.000000000001	0.00012387996712726062	0.0001821087348907734
4205.000000000002	0.00012190519602373052	0.00018228755107063687
4263.000000000001	0.00011998844603922088	0.0001781541818313137
4320.999999999999	0.00011812725482762678	0.00017973126201820114
4378.999999999998	0.0001163192958186788	0.00017039595648604688
4437.000000000002	0.00011456236905027515	0.00016148413358263436
4495.000000000004	0.0001128543927341186	0.0001559960925104909
4553.000000000001	0.00011119339548093526	0.00015673702896812358
4611.000000000003	0.00010957750912965472	0.00015443534173242848
4669.000000000004	0.00010800496212592935	0.00015259865022898558
4726.999999999998	0.00010647407340080847	0.00014410859929914207
4784.999999999997	0.00010498324670737974	0.00014919520105904905
4843.	0.00010353096537507599	0.000143606003036978
4900.999999999998	0.00010211578744678813	0.00014162122104011127
4958.999999999996	0.00010073634116747325	0.0001400175604385766
5017.	0.00009939132079206381	0.00013360349716728948
5074.999999999995	0.00009807948269169311	0.0001334254408290602
5132.999999999996	0.00009679964172815139	0.0001271132282615328
5191.000000000003	0.00009555066788025092	0.00012990730495399127
5249.	0.0000943314830991193	0.00012476002521188975
5306.999999999995	0.00009314105837499027	0.00011793020776695871
5364.999999999996	0.00009197841100050404	0.0001216094258011947
5422.999999999999	0.00009084260201253084	0.00011703479607172443
5481.000000000005	0.00008973273380430417	0.0001127117973296344
5539.000000000004	0.00008864794788709943	0.00011744822782311368
5597.000000000004	0.00008758742279868505	0.00010758844161640181
5655.000000000003	0.00008655037214277958	0.00010820580084269786
5712.999999999998	0.0000855360427495233	0.00010873391990773303
5771.000000000003	0.00008454371295352203	0.00010773298457300566
5829.000000000003	0.0000835726909729218	0.00010630853124693473
5886.999999999997	0.00008262231339206669	0.00010374976200655529
5945.000000000005	0.00008169194372997789	0.00010035476601955032
6002.999999999996	0.00008078097109920357	0.0001002693929755827
6061.000000000003	0.00007988880893972095	0.00009772384216955039
6118.999999999999	0.00007901489382911015	0.00009432252836971686
6176.9999999999945	0.00007815868436067403	0.0000973069070970834
6234.999999999995	0.00007731966008706069	0.00009186928633786447
6292.999999999999	0.00007649732052117383	0.00009047783853965989
6350.999999999999	0.00007569118419725736	0.00008861167449436545
6408.999999999995	0.0000749007877804964	0.00008826963054386908
6467.000000000005	0.00007412568522824352	0.00008999355690009206
6524.999999999998	0.00007336544699698683	0.00008535186645064467
6582.999999999999	0.00007261965929072911	0.0000880338593552965
6641.	0.00007188792335210964	0.00008702259244575122
6699.000000000002	0.00007116985479005411	0.00008367474501136392
6756.999999999995	0.00007046508294228367	0.00008339028758996843
6815.000000000004	0.00006977325027313071	0.0000817011634151044
6873.000000000006	0.00006909401180166251	0.00008370914353028608
6930.999999999994	0.00006842703455878228	0.00007946374949874274
6989.000000000003	0.00006777199707308501	0.00007915852689122088
7046.999999999996	0.00006712858888191514	0.00008056578684301208
7105.000000000001	0.00006649651006829242	0.00007736812023295675
7162.999999999999	0.0000658754708191545	0.00007449113695978672
7221.000000000003	0.00006526519100746861	0.0000743426362888044
7279.000000000001	0.0000646653997925517	0.0000742032710427943
7337.000000000005	0.00006407583524237201	0.00007479710030311443
7395.000000000002	0.00006349624397228304	0.00007214273426703331
7453.	0.00006292638080163114	0.00007206082786148649
7511.000000000001	0.00006236600842701724	0.00007316469641149848
7569.	0.00006181489711043492	0.00007014042783481947
7626.999999999999	0.00006127282438272988	0.00007101869474746009
7685.000000000003	0.00006073957475982717	0.0000666682427823417
7742.999999999998	0.000060214939473501906	0.00006710391206243832
7800.999999999997	0.0000596987162125862	0.00006714309235245075
7859.0000000000055	0.00005919070887805415	0.00006637699524780769
7916.999999999997	0.000058690727347321345	0.00006440343077585008
7974.999999999994	0.000058198587250313286	0.00006550918068148898
8032.999999999997	0.000057714109754969405	0.00006535097122972734
8091.000000000003	0.00005723712136262988	0.00006400143559193158
8149.000000000002	0.000056767453711748	0.00006416895270233708
8207.000000000005	0.00005630494339037283	0.0000616410399288947
8265.000000000007	0.00005584943175729326	0.00006094241858423113
8323.	0.00005540076477028586	0.0000611756047222967
8381.000000000005	0.000054958792821691075	0.00006030889370134409
8439.	0.00005452337058153844	0.000059277313594896546
8497.	0.0000540943568464458	0.000059577231598328964
8554.999999999993	0.000053671614395178764	0.00005839141867391988
8613.000000000005	0.0000532550098506501	0.00005804787355778722
8671.	0.000052844413546804234	0.0000584156270677649
8729.000000000002	0.00005243969940149635	0.000056931784193969785
8786.999999999995	0.00005204074479481233	0.00005730030966266677
8845.000000000007	0.000051647430451051683	0.00005773039549428202
8903.000000000002	0.00005125964032726138	0.00005396655857481389
8961.	0.000050877261504322964	0.000056063177119924875

==> plot2.dat <==
202.99999999999997	0.00080089692538543	0.10747926765144544
261.00000000000006	0.0005433149074746123	0.09562195815687792
318.99999999999994	0.00039861812741937003	0.08509984947645786
377.00000000000006	0.0003080650854617727	0.08112064032485732
435.00000000000006	0.0002470650220423031	0.0751308945212842
492.9999999999999	0.0002037137329914395	0.0727962600954416
551.0000000000002	0.00017162548593552268	0.06783830541852875
609.0000000000001	0.00014710177553256532	0.06566840599228363
666.9999999999998	0.00012786893556537845	0.06217090424214278
725.	0.00011246090707495164	0.06049869803123741
782.9999999999998	0.00009989467953797063	0.057343119835218004
841.0000000000002	0.0000894892597756991	0.058760402426672236
898.9999999999998	0.00008075964118781093	0.05445772079615597
957.0000000000001	0.00007335209040260086	0.05278730242642437
1015.	0.00006700323597186311	0.05208991416972463
1073.	0.0000615134047898813	0.05066436769856776
1131.0000000000005	0.000056728775610914676	0.04956584208225668
1188.9999999999998	0.00005252915039632984	0.0491577545867612
1247.	0.000048819398517641035	0.04812898255805687
1305.0000000000005	0.0000455233579728098	0.047904761519053755
1363.0000000000005	0.00004257941442065148	0.045339395857124536
1421.	0.00003993724739903558	0.04489730522304037
1479.	0.000037555402272126954	0.04400842858411657
1537.0000000000005	0.000035399455354911984	0.04436632020117671
1594.9999999999998	0.00003344061116727912	0.04211727631213125
1652.9999999999995	0.00003165461857301819	0.04158184239228857
1710.9999999999998	0.000030020925035789674	0.04171689915797328
1768.9999999999995	0.000028522010646292444	0.04162931983057295
1826.999999999999	0.000027142859249873464	0.04043864526334739
1885.0000000000005	0.000025870535133809533	0.03998880941257255
1943.0000000000005	0.00002469384169889732	0.03927779076761207
2001.	0.000023603044339570722	0.03869417957598419
2058.9999999999995	0.000022589643994042057	0.03832710541577599
2117.000000000001	0.000021646190976998263	0.038006488230902906
2175.0000000000005	0.000020766131048621787	0.037287761156590486
2233.	0.000019943677453837513	0.03722996849422023
2290.999999999999	0.000019173704004171732	0.03574603628835938
2349.	0.000018451655313667093	0.03573976576402881
2407.	0.000017773471089110867	0.03564749483539465
2464.9999999999995	0.00001713552199900104	0.034758418293073134
2522.999999999999	0.00001653455512495848	0.03478292109956426
2581.000000000001	0.00001596764738187595	0.03400155092290136
2639.000000000001	0.0000154321655956302	0.03399617883786821
2697.	0.000014925732161330533	0.03331768752924313
2754.999999999999	0.000014446195405581907	0.03330399256872895
2812.999999999999	0.000013991603922014479	0.03338218388036629
2871.0000000000014	0.00001356018427967066	0.03254045616544765
2928.9999999999995	0.000013150321603871976	0.032732025250866714
2987.000000000002	0.000012760542607903604	0.03165464956000331
3044.999999999998	0.000012389500731679886	0.031731526180285075
3102.9999999999977	0.000012035963083634199	0.0313306029203978
3161.000000000001	0.00001169879894535874	0.031168856981795837
3218.999999999998	0.000011376969622278746	0.030947081129988115
3277.0000000000027	0.000011069519464279592	0.030828362565515466
3334.999999999999	0.000010775567902632224	0.030038092867431202
3393.0000000000027	0.000010494302373542649	0.030617508860800616
3450.9999999999995	0.000010224972015082658	0.029688784897726646
3509.0000000000027	9.966882043244139e-6	0.029944988463932568
3566.9999999999973	9.719388723294923e-6	0.029254685196219873
3625.	9.481894864382676e-6	0.02928995698354909
3683.000000000002	9.253845777212893e-6	0.029281940134392115
3740.999999999998	9.034725638845657e-6	0.028876105733650508
3799.000000000001	8.824054219869202e-6	0.028610359375801253
3857.000000000002	8.62138393131762e-6	0.02876381476411205
3914.9999999999995	8.426297157249076e-6	0.02824157405268157
3972.9999999999995	8.238403840121757e-6	0.028197400169206126
4031.0000000000014	8.05733929387653e-6	0.027919508131528215
4089.0000000000027	7.882762216859792e-6	0.02753304720006033
4147.000000000001	7.71435288882128e-6	0.027482189643377227
4205.000000000002	7.551811526784749e-6	0.026964901613816487
4263.000000000001	7.394856789466603e-6	0.02737535148761527
4320.999999999999	7.243224409925202e-6	0.026693331776649117
4378.999999999998	7.096665948447264e-6	0.026942398242529534
4437.000000000002	6.9549476501285e-6	0.02660635639942666
4495.000000000004	6.817849399487487e-6	0.026617000494440598
4553.000000000001	6.685163761122043e-6	0.026150510854428766
4611.000000000003	6.556695099302342e-6	0.026042401478298397
4669.000000000004	6.432258769062392e-6	0.025942589444333693
4726.999999999998	6.311680372128596e-6	0.025862368175133103
4784.999999999997	6.19479507046883e-6	0.025897609521108866
4843.	6.081446954575579e-6	0.025619121150132533
4900.999999999998	5.971488460709827e-6	0.025576217849107578
4958.999999999996	5.864779831221694e-6	0.025374826648085325
5017.	5.761188616504316e-6	0.024860358196304274
5074.999999999995	5.66058921469548e-6	0.02499243036537913
5132.999999999996	5.562862442909373e-6	0.024847446062468696
5191.000000000003	5.467895142552418e-6	0.024810338906302798
5249.	5.375579811506266e-6	0.02457445879410658
5306.999999999995	5.285814262290248e-6	0.0244830548863797
5364.999999999996	5.1985013054256496e-6	0.024513888722427882
5422.999999999999	5.113548453450352e-6	0.023898296940037086
5481.000000000005	5.0308676472488045e-6	0.024175352822157884
5539.000000000004	4.950374999368454e-6	0.023965448759502128
5597.000000000004	4.8719905547667236e-6	0.023678919554637527
5655.000000000003	4.795638069432507e-6	0.02384780744952997
5712.999999999998	4.721244800776069e-6	0.023592700944994882
5771.000000000003	4.6487413150053695e-6	0.023466202181921414
5829.000000000003	4.578061303051047e-6	0.023345803639507227
5886.999999999997	4.509141412922806e-6	0.023266798625213192
5945.000000000005	4.441921089060049e-6	0.02320047591483232
6002.999999999996	4.376342422895977e-6	0.02326907893424412
6061.000000000003	4.312350013746524e-6	0.02289087665718736
6118.999999999999	4.249890837138001e-6	0.02280853447507014
6176.9999999999945	4.188914121350249e-6	0.02259600820939445
6234.999999999995	4.129371232175495e-6	0.02254220535086027
6292.999999999999	4.071215563672402e-6	0.02255795030002417
6350.999999999999	4.014402436247624e-6	0.022348603883756587
6408.999999999995	3.9588889997332924e-6	0.022334370399158535
6467.000000000005	3.904634143236943e-6	0.022371821009643744
6524.999999999998	3.851598409765348e-6	0.021918547547291386
6582.999999999999	3.799743915733342e-6	0.02236967918033561
6641.	3.749034274580508e-6	0.022092175852529535
6699.000000000002	3.6994345258278844e-6	0.021736294593196037
6756.999999999995	3.650911067021311e-6	0.02193126844171123
6815.000000000004	3.6034315897826036e-6	0.021977343566622728
6873.000000000006	3.5569650199684943e-6	0.021455717229700407
6930.999999999994	3.511481460494182e-6	0.021688755265866333
6989.000000000003	3.4669521368213577e-6	0.021264900360465355
7046.999999999996	3.423349346554083e-6	0.021314096208083777
7105.000000000001	3.380646410588995e-6	0.021285997254560485
7162.999999999999	3.338817628040222e-6	0.021358931444505513
7221.000000000003	3.297838232163564e-6	0.0211634262900624
7279.000000000001	3.2576843491671764e-6	0.02103230518151933
7337.000000000005	3.2183329599089205e-6	0.021125738290662777
7395.000000000002	3.179761862370786e-6	0.0208036592308517
7453.	3.1419496363538357e-6	0.02082669611350207
7511.000000000001	3.104875610615565e-6	0.020556417047699505
7569.	3.0685198307844894e-6	0.020601527367966496
7626.999999999999	3.0328630294951266e-6	0.020591189771048676
7685.000000000003	2.9978865974111804e-6	0.02031947407328749
7742.999999999998	2.9635725564691756e-6	0.020328726971643896
7800.999999999997	2.9299035333441005e-6	0.020390904186450513
7859.0000000000055	2.8968627353576065e-6	0.02042797320501233
7916.999999999997	2.8644339267191992e-6	0.020232697677167844
7974.999999999994	2.8326014059887324e-6	0.02024691090999364
8032.999999999997	2.8013499849821603e-6	0.02018153390932154
8091.000000000003	2.770664968454463e-6	0.019938864669167725
8149.000000000002	2.740532134670737e-6	0.020085218157211423
8207.000000000005	2.7109377166434373e-6	0.01988940805990669
8265.000000000007	2.681868385145947e-6	0.019581361746988213
8323.	2.6533112311710725e-6	0.019787809776755542
8381.000000000005	2.6252537499438216e-6	0.019632694472622617
8439.	2.5976838262664623e-6	0.019648513734441316
8497.	2.5705897189753934e-6	0.019655911428538286
8554.999999999993	2.54396004739643e-6	0.019625555873655
8613.000000000005	2.517783777689077e-6	0.01939693758330019
8671.	2.4920502101899453e-6	0.019491443830493612
8729.000000000002	2.466748967089316e-6	0.01931771785970859
8786.999999999995	2.4418699809958264e-6	0.019118836887011107
8845.000000000007	2.4174034828350365e-6	0.019387504659236002
8903.000000000002	2.3933399921904916e-6	0.019210503878508197
8961.	2.369670305979455e-6	0.0189153033251207
